Lifts, derandomization, and diameters of Schreier graphs of Mealy automata

It is known that random 2-lifts of graphs give rise to expander graphs. We present a new conjectured derandomization of this construction based on certain Mealy automata. We verify that these graphs have polylogarithmic diameter, and present a class of automata for which the same is true. However, we also show that some automata in this class do not give rise to expander graphs.

==> aleshin_gaps.dat <==
1 0.666666666667
2 0.666666666667
3 0.666666666667
4 0.666666666667
5 0.333333333333
6 0.333333333333
7 0.258418376203
8 0.258418376203
9 0.25465551114
10 0.251349475125
11 0.226422463574
12 0.226422463574
13 0.226422463574
14 0.226422463574
15 0.221546273291
16 0.221546273291
17 0.219334610773
18 0.219334610773
19 0.218513712896
20 0.219

==> bellaterra_gaps.dat <==
1 0.667
2 0.667
3 0.255
4 0.255
5 0.195
6 0.067
7 0.067
8 0.067
9 0.067
10 0.067
11 0.058
12 0.058
13 0.058
14 0.058
15 0.057
16 0.057
17 0.057
18 0.057
19 0.057
20 0.057


==> example_graph_for_ascii_displayer.txt <==
graph [layered layout] {
  Alice;
  Bob;
  Charly;
  Dave;
  Eve;
  Fritz;
  George;
  Alice -> Bob;
  Alice -> Charly;
  Charly -> Dave;
  Bob -> Dave;
  Dave -> Eve;
  Eve -> Fritz;
  Fritz -> Alice;
  George -> Eve;
  George -> Fritz;
  Alice -> George;
}
  

